Massive MIMO with 1-Bit DACs: Data Detection for Quantized Linear Precoding with Dithering

To leverage high-frequency bands in 6G wireless systems and beyond, employing massive multiple-input multipleoutput (MIMO) arrays at the transmitter and/or receiver side is crucial. To mitigate the power consumption and hardware complexity across massive frequency bands and antenna arrays, a sacrifice in the resolution of the data converters will be inevitable. In this paper, we consider a point-to-point massive MIMO system with 1-bit digital-to-analog converters at the transmitter, where the linearly precoded signal is supplemented with dithering before the 1-bit quantization. For this system, we propose a new maximumlikelihood (ML) data detection method at the receiver by deriving the mean and covariance matrix of the received signal, where symbol-dependent linear minimum mean squared error estimation is utilized to efficiently linearize the transmitted signal. Numerical results show that the proposed ML method can provide gains of more than two orders of magnitude in terms of symbol error rate over conventional data detection based on soft estimation.

==> Figs/Camera_ready/SER_vs_delta_M=16_N=128_K=1.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.308434,0.076434
-39,0.294768666666667,0.0617113333333333
-38,0.279084,0.0480928
-37,0.26257,0.0353708
-36,0.24481,0.024482
-35,0.2254244,0.0156996
-34,0.2048636,0.0093132
-33,0.1834252,0.0050492
-32,0.1615796,0.0025428
-31,0.1395212,0.0011648
-30,0.118172,0.0005144
-29,0.0978044,0.0002428
-28,0.079268,0.0001316
-27,0.0630432,0.0001032
-26,0.0494304,0.000142
-25,0.0385176,0.0002452
-24,0.0304252,0.0004856
-23,0.0248792,0.0010232
-22,0.021784,0.0020952
-21,0.021044,0.0041808
-20,0.0228004,0.0081048
-19,0.0277504,0.0151428
-18,0.0372852,0.0268244
-17,0.0529008,0.0447568
-16,0.0762664,0.070308
-15,0.1090388,0.1045968
-14,0.151584,0.1472344
-13,0.203116,0.197358
-12,0.2622472,0.253474
-11,0.326732,0.3134604
-10,0.393182,0.3745152
-9,0.4589132,0.4346856
-8,0.5222164,0.4924628
-7,0.5812492,0.5460448
-6,0.6348136,0.5948916
-5,0.6826776,0.63892
-4,0.7253436,0.678292
-3,0.7622284,0.7123636
-2,0.7938924,0.7422032
-1,0.823798666666667,0.770424666666667
0,0.847254,0.79286


==> Figs/Camera_ready/SER_vs_delta_M=16_N=128_K=2.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.097155,0.02874
-39,0.0959492222222222,0.0261032222222222
-38,0.0943715333333334,0.0231977333333333
-37,0.0926357333333334,0.0202495333333333
-36,0.0905292,0.0171598
-35,0.0880092,0.0140534
-34,0.0849526,0.0110384
-33,0.0812866,0.0082556
-32,0.0770486,0.0058514
-31,0.0721518,0.0039206
-30,0.0666982,0.0024754
-29,0.0608574,0.0014868
-28,0.0548238,0.0009118
-27,0.0488216,0.0006622
-26,0.0432596,0.0007022
-25,0.0383526,0.001051
-24,0.0344296,0.001829
-23,0.031833,0.0032374
-22,0.0309378,0.0057102
-21,0.0321974,0.009861
-20,0.0363586,0.0165842
-19,0.0443082,0.0269108
-18,0.0570588,0.0419728
-17,0.0757398,0.0628316
-16,0.1014312,0.0903548
-15,0.1348714,0.1249322
-14,0.176225,0.1664186
-13,0.2250356,0.2141982
-12,0.2801508,0.2670188
-11,0.3397326,0.3232022
-10,0.4015512,0.3807914
-9,0.4633564,0.4379956
-8,0.5233282,0.4931194
-7,0.5798436,0.5449508
-6,0.631856,0.5926228
-5,0.6788954,0.635879
-4,0.7208594,0.6746296
-3,0.758207733333333,0.709451333333334
-2,0.790832333333333,0.740405733333333
-1,0.821891888888889,0.769999555555556
0,0.84748,0.79542


==> Figs/Camera_ready/SER_vs_delta_M=16_N=128_K=3.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.05487,0.00777
-39,0.0544233333333333,0.00756666666666667
-38,0.053988,0.007004
-37,0.053556,0.00654
-36,0.053222,0.005914
-35,0.052624,0.005204
-34,0.05203,0.004462
-33,0.05123,0.003784
-32,0.050286,0.00301
-31,0.049188,0.002316
-30,0.048006,0.001692
-29,0.046808,0.00127
-28,0.045542,0.00101
-27,0.044094,0.000982
-26,0.042522,0.001204
-25,0.04147,0.001872
-24,0.040508,0.00302
-23,0.040066,0.00495
-22,0.040986,0.007982
-21,0.043516,0.012986
-20,0.04817,0.020342
-19,0.05643,0.031412
-18,0.06925,0.047318
-17,0.088086,0.069324
-16,0.113246,0.097146
-15,0.146762,0.13292
-14,0.187996,0.175376
-13,0.236556,0.223752
-12,0.291386,0.276744
-11,0.351062,0.333866
-10,0.412376,0.391154
-9,0.473584,0.447666
-8,0.533144,0.502474
-7,0.58934,0.554142
-6,0.640924,0.601162
-5,0.687164,0.64398
-4,0.7287,0.682608
-3,0.764922,0.716262
-2,0.795512,0.745188
-1,0.82499,0.772936666666667
0,0.84761,0.79456


==> Figs/Camera_ready/SER_vs_delta_M=64_N=128_K=1.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.284322,0.026806
-39,0.268444,0.020274
-38,0.2512088,0.0150596
-37,0.2336248,0.0102516
-36,0.21498,0.006544
-35,0.1959892,0.0038568
-34,0.1763568,0.0020996
-33,0.156448,0.0010376
-32,0.137054,0.0004984
-31,0.118392,0.0002264
-30,0.1005732,0.000106
-29,0.0842868,6.28e-05
-28,0.0692928,4.92e-05
-27,0.0560704,5.12e-05
-26,0.044832,8.64e-05
-25,0.035454,0.0001744
-24,0.0280704,0.000382
-23,0.0229692,0.0007968
-22,0.0197688,0.001654
-21,0.0186804,0.0034712
-20,0.0200408,0.0069872
-19,0.0245372,0.0133124
-18,0.0331684,0.0240988
-17,0.0478272,0.040876
-16,0.0701572,0.065222
-15,0.1017928,0.0982932
-14,0.1431516,0.1399788
-13,0.1943644,0.189688
-12,0.252944,0.2453812
-11,0.3172452,0.305432
-10,0.3839028,0.3667476
-9,0.4505092,0.427522
-8,0.5141504,0.4855672
-7,0.57404,0.540086
-6,0.62822,0.5896168
-5,0.6768792,0.6342344
-4,0.7200968,0.6738596
-3,0.7578216,0.7087356
-2,0.7902736,0.738974
-1,0.821281333333333,0.767616
0,0.845218,0.790504


==> Figs/Camera_ready/SER_vs_delta_M=64_N=128_K=2.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.088985,0.011735
-39,0.0877433333333333,0.01007
-38,0.08656,0.008442
-37,0.084982,0.006859
-36,0.083092,0.005287
-35,0.080828,0.003882
-34,0.07795,0.002683
-33,0.074285,0.001712
-32,0.070172,0.000989
-31,0.065535,0.000542
-30,0.060282,0.000305
-29,0.054561,0.000165
-28,0.048666,0.000127
-27,0.043026,0.000139
-26,0.037529,0.000237
-25,0.032762,0.000462
-24,0.029129,0.000889
-23,0.026553,0.001735
-22,0.025356,0.003394
-21,0.026133,0.006362
-20,0.029242,0.01151
-19,0.035469,0.019899
-18,0.046394,0.032963
-17,0.06267,0.051663
-16,0.08637,0.077659
-15,0.118991,0.111679
-14,0.160467,0.153626
-13,0.210442,0.202536
-12,0.267613,0.257197
-11,0.329442,0.315243
-10,0.393504,0.374654
-9,0.457614,0.433417
-8,0.519536,0.490207
-7,0.577665,0.543307
-6,0.631026,0.591893
-5,0.678927,0.635806
-4,0.721438,0.67507
-3,0.758605,0.709163
-2,0.791066,0.739638
-1,0.821941666666667,0.768655
0,0.84653,0.79324


==> Figs/Camera_ready/SER_vs_delta_M=64_N=128_K=3.txt <==
Delta,SER_SVD,SER_ML_SVD
-40,0.0471333333333333,0.00386666666666667
-39,0.0470333333333333,0.00334444444444444
-38,0.0469033333333333,0.00304
-37,0.04652,0.00263333333333333
-36,0.0461833333333333,0.00227333333333333
-35,0.0454966666666667,0.00187
-34,0.04505,0.00141
-33,0.04442,0.00105
-32,0.04399,0.00074
-31,0.04331,0.00047
-30,0.04263,0.000326666666666667
-29,0.0416,0.000283333333333333
-28,0.04072,0.000303333333333333
-27,0.0395633333333333,0.000443333333333333
-26,0.03811,0.000716666666666667
-25,0.0374566666666667,0.0013
-24,0.0368133333333333,0.00235333333333333
-23,0.03676,0.00395
-22,0.0381666666666667,0.00677333333333333
-21,0.04101,0.0114233333333333
-20,0.04584,0.0186533333333333
-19,0.0542033333333333,0.02986
-18,0.06603,0.04492
-17,0.0835633333333333,0.0663866666666667
-16,0.108063333333333,0.0941066666666667
-15,0.139906666666667,0.128773333333333
-14,0.17989,0.169973333333333
-13,0.228333333333333,0.21773
-12,0.28253,0.27063
-11,0.341603333333333,0.325693333333333
-10,0.403256666666667,0.382913333333333
-9,0.46584,0.44029
-8,0.525766666666667,0.494836666666667
-7,0.582443333333333,0.546313333333333
-6,0.6349,0.59534
-5,0.6824,0.63853
-4,0.723206666666667,0.676136666666667
-3,0.76034,0.71095
-2,0.792146666666667,0.740556666666667
-1,0.821905555555556,0.768127777777778
0,0.845383333333333,0.79235


==> Figs/Camera_ready/SER_vs_rho_M=16_N=128_K=3.txt <==
rho_dB,SER_SVD,SER_ML_SVD
0,0.05987,0.0057
2,0.05282,0.00361644444444444
4,0.049024,0.00244746666666667
6,0.045272,0.00135226666666667
8,0.042944,0.0007512
10,0.041488,0.0003588
12,0.04048,0.0001872
14,0.039716,0.0001036
16,0.039278,6.92e-05
18,0.03914,5.8e-05
20,0.038862,5.56e-05
22,0.038846,5.6e-05
24,0.03872,5.88e-05
26,0.03862,6.04e-05
28,0.038406,6.4e-05
30,0.038558,6.4e-05
32,0.038468,6.44e-05
34,0.038336,6.45333333333333e-05
36,0.038188,6.25333333333333e-05
38,0.0378866666666667,6.02222222222222e-05
40,0.03768,5e-05


==> Figs/Camera_ready/minSER,ML,BLMMSE,N.txt <==
N,SERmin_ML,SERmin_BLMMSE
16,0.13588,0.35044
32,0.0255,0.19696
64,0.00979,0.11382
128,0.000775,0.03679

